A Large Parallel Corpus of Full-Text Scientific Articles

The Scielo database is an important source of scientific information in Latin America, containing articles from several research domains. A striking characteristic of Scielo is that many of its full-text contents are presented in more than one language, thus being a potential source of parallel corpora. In this article, we present the development of a parallel corpus from Scielo in three languages: English, Portuguese, and Spanish. Sentences were automatically aligned using the Hunalign algorithm for all language pairs, and for a subset of trilingual articles also. We demonstrate the capabilities of our corpus by training a Statistical Machine Translation system (Moses) for each language pair, which outperformed related works on scientific articles. Sentence alignment was also manually evaluated, presenting an average of 98.8% correctly aligned sentences across all languages. Our parallel corpus is freely available in the TMX format, with complementary information regarding article metadata.

==> changes.txt <==
                            REVIEWER #1
============================================================================ 


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This paper introduces a new parallel corpus which is collected from the Scielo
database with three different languages: English, Portuguese and Spanish. The
corpus covers relatively larger domains compared with the previous biomedical
corpus. From the statistics point of view, the en-es, en-pt, and en-pt-es
provide largely enough corpus. The only problem is that the pt-es corpus is too
small. It only contains around 5K sentences. From the evaluation point of view,
it seems that the newly introduced dataset could produce better performance in
BLEU.

============================================================================
                            REVIEWER #2
============================================================================ 


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

The paper presents a Portuguese-Spanish-English parallel corpus extracted from
scientific articles. The quality of the corpus is evaluated through manual
inspection and by comparing the BLEU scores obtained by training machine
translation models on the corpus. The corpus is freely available and is
associated with various meta-data.

The paper is well-written, but I do have some comments:
- the parts on document retrieval and parsing could be shortened, as it
contains mostly technical details that are not directly relevant for the
scientific content of the paper.
- on the other hand, I would suggest to use more space to discuss the sentence
alignments, and briefly describe the alignment algorithm of HunAlign. 
- did you consider the use of other alignment models, such as BLEUalign?

============================================================================
                            REVIEWER #3
============================================================================ 


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This paper describes a corpus for machine translation focused on scientific
articles. The corpus concerns 3 languages: English, Portuguese and Spanish. The
paper is quite well written, but authors used SMT approaches to evaluate their
corpus. It would have been wiser to use recent approaches associated to the
Neural Machine Translation domain. MT results show the corpus is quite
homogeneous as the BLEU scores are high.


